LLM-HPC++: Evaluating LLM-Generated Modern C++ and MPI+OpenMP Codes for Scalable Mandelbrot Set Computation

Parallel programming remains one of the most challenging aspects of High-Performance Computing (HPC), requiring deep knowledge of synchronization, communication, and memory models. While modern C++ standards and frameworks like OpenMP and MPI have simplified parallelism, mastering these paradigms is still complex. Recently, Large Language Models (LLMs) have shown promise in automating code generation, but their effectiveness in producing correct and efficient HPC code is not well understood. In this work, we systematically evaluate leading LLMs including ChatGPT 4 and 5, Claude, and LLaMA on the task of generating C++ implementations of the Mandelbrot set using shared-memory, directive-based, and distributed-memory paradigms. Each generated program is compiled and executed with GCC 11.5.0 to assess its correctness, robustness, and scalability. Results show that ChatGPT-4 and ChatGPT-5 achieve strong syntactic precision and scalable performance.

==> data_async_claude.csv <==
24,368826
23,388985
22,401314
21,423856
20,441059
19,466445
18,488600
17,519591
16,544954
15,588807
14,616231
13,676786
12,706462
11,797589
10,811231
9,969919
8,961137
7,1227108
6,1183626
5,1618315
4,1408261
3,2358985
2,1456498
1,2909839

==> data_async_gpt4.csv <==
threads,time
24,335.912
23,317.773
22,332.254
21,367.905
20,370.261
19,418.803
18,444.33
17,443.184
16,463.563
15,463.268
14,514.396
13,544.199
12,587.38
11,636.376
10,697.196
9,771.659
8,843.56
7,978.269
6,1124.21
5,1348.37
4,1685.31
3,2247.24
2,3370.89
1,6735.12

==> data_async_gpt5.csv <==
threads,ComputeTime_ms
1,4827970
2,2415400
3,1647450
4,1231620
5,993719
6,823344
7,712951
8,619000
9,555348
10,496683
11,455801
12,415331
13,385414
14,356689
15,334203
16,312302
17,295412
18,277780
19,264741
20,250209
21,239639
22,227577
23,218980
24,208723

==> data_async_llama.csv <==
24,89.525
23,89.525
22,89.525
21,89.525
20,89.525
19,89.525
18,89.525
17,89.525
16,89.525
15,89.525
14,89.525
13,89.525
12,89.525
11,89.525
10,89.525
9,89.525
8,89.525
7,89.525
6,89.525
5,89.525
4,89.525
3,89.525
2,89.525
1,89.525

==> data_benchmark_algorithms.csv <==
1,00000583.000000,00000000.000000,00000583.000000
2,00000337.000000,00000000.000000,00000337.000000
3,00000209.000000,00000000.000000,00000209.000000
4,00000163.000000,00000000.000000,00000163.000000
5,00000130.000000,00000000.000000,00000130.000000
6,00000113.000000,00000000.000000,00000113.000000
7,00000099.000000,00000000.000000,00000099.000000
8,00000086.000000,00000000.000000,00000086.000000
9,00000096.000000,00000000.000000,00000096.000000
10,00000074.000000,00000000.000000,00000074.000000
11,00000064.000000,00000000.000000,00000064.000000
12,00000057.000000,00000000.000000,00000057.000000
13,00000051.000000,00000000.000000,00000051.000000
14,00000049.000000,00000000.000000,00000049.000000
15,00000055.000000,00000000.000000,00000055.000000
16,00000048.000000,00000000.000000,00000048.000000
17,00000049.000000,00000000.000000,00000049.000000
18,00000055.000000,00000000.000000,00000055.000000
19,00000038.000000,00000000.000000,00000038.000000
20,00000039.000000,00000000.000000,00000039.000000
21,00000039.000000,00000000.000000,00000039.000000
22,00000035.000000,00000000.000000,00000035.000000
23,00000034.000000,00000000.000000,00000034.000000
24,00000032.000000,00000000.000000,00000032.000000
25,00000030.000000,00000000.000000,00000030.000000
26,00000031.000000,00000000.000000,00000031.000000
27,00000030.000000,00000000.000000,00000030.000000
28,00000034.000000,00000000.000000,00000034.000000
29,00000030.000000,00000000.000000,00000030.000000
30,00000036.000000,00000000.000000,00000036.000000
31,00000028.000000,00000000.000000,00000028.000000
32,00000026.000000,00000000.000000,00000026.000000
33,00000034.000000,00000000.000000,00000034.000000
34,00000029.000000,00000000.000000,00000029.000000
35,00000037.000000,00000000.000000,00000037.000000
36,00000026.000000,00000000.000000,00000026.000000
37,00000029.000000,00000000.000000,00000029.000000
38,00000021.000000,00000000.000000,00000021.000000
39,00000021.000000,00000000.000000,00000021.000000
40,00000020.000000,00000000.000000,00000020.000000



==> data_benchmark_coroutine.csv <==
40,00000041.000000,00000041.000000,00000041.000000
39,00000043.000000,00000042.000000,00000043.000000
38,00000043.000000,00000043.000000,00000043.000000
37,00000045.000000,00000044.000000,00000045.000000
36,00000045.000000,00000045.000000,00000045.000000
35,00000047.000000,00000047.000000,00000047.000000
34,00000048.000000,00000047.000000,00000048.000000
33,00000050.000000,00000049.000000,00000050.000000
32,00000050.000000,00000050.000000,00000051.000000
31,00000053.000000,00000052.000000,00000053.000000
30,00000053.000000,00000053.000000,00000054.000000
29,00000056.000000,00000056.000000,00000056.000000
28,00000057.000000,00000056.000000,00000057.000000
27,00000059.000000,00000059.000000,00000059.000000
26,00000061.000000,00000061.000000,00000061.000000
25,00000064.000000,00000064.000000,00000064.000000
24,00000065.000000,00000065.000000,00000066.000000
23,00000069.000000,00000069.000000,00000069.000000
22,00000071.000000,00000071.000000,00000071.000000
21,00000076.000000,00000075.000000,00000076.000000
20,00000078.000000,00000077.000000,00000078.000000
19,00000083.000000,00000083.000000,00000084.000000
18,00000086.000000,00000085.000000,00000086.000000
17,00000093.000000,00000092.000000,00000093.000000
16,00000095.000000,00000095.000000,00000096.000000
15,00000104.000000,00000104.000000,00000105.000000
14,00000107.000000,00000107.000000,00000107.000000
13,00000120.000000,00000118.000000,00000120.000000
12,00000121.000000,00000120.000000,00000121.000000
11,00000140.000000,00000139.000000,00000140.000000
10,00000140.000000,00000140.000000,00000141.000000
9,00000168.000000,00000168.000000,00000169.000000
8,00000167.000000,00000166.000000,00000169.000000
7,00000211.000000,00000210.000000,00000211.000000
6,00000204.000000,00000203.000000,00000205.000000
5,00000278.000000,00000277.000000,00000279.000000
4,00000245.000000,00000244.000000,00000245.000000
3,00000405.000000,00000404.000000,00000406.000000
2,00000328.000000,00000328.000000,00000329.000000
1,00000652.000000,00000648.000000,00000653.000000


==> data_benchmark_future.csv <==
40,00000039.722100,00000039.403700,00000040.061800
39,00000040.912700,00000040.447200,00000041.106800
38,00000041.775100,00000041.567100,00000042.129000
37,00000042.667100,00000042.387100,00000042.806900
36,00000043.750600,00000043.602000,00000043.895300
35,00000045.434300,00000045.101200,00000045.816900
34,00000046.078000,00000045.918000,00000046.517800
33,00000047.406100,00000047.061600,00000047.674100
32,00000048.415000,00000048.138900,00000048.698400
31,00000050.595500,00000050.334100,00000050.787500
30,00000051.295600,00000051.119200,00000051.498400
29,00000053.366300,00000053.206000,00000054.233300
28,00000054.528300,00000054.261300,00000054.716400
27,00000057.526000,00000056.389000,00000057.643200
26,00000058.328800,00000057.904300,00000058.679100
25,00000061.189700,00000060.841100,00000061.886500
24,00000062.708500,00000062.105500,00000062.951000
23,00000066.538100,00000066.070500,00000066.850300
22,00000068.037800,00000067.622900,00000068.553000
21,00000071.821900,00000071.502900,00000071.930600
20,00000073.762200,00000073.617500,00000074.850900
19,00000079.322300,00000078.751400,00000079.675500
18,00000081.442200,00000081.161300,00000081.687000
17,00000087.650200,00000087.422800,00000088.003700
16,00000090.209100,00000089.820800,00000090.894900
15,00000099.273000,00000098.130200,00000099.895300
14,00000100.983000,00000100.669000,00000102.425000
13,00000112.205000,00000111.403000,00000112.983000
12,00000114.229000,00000113.678000,00000114.895000
11,00000131.378000,00000130.366000,00000133.057000
10,00000131.992000,00000131.411000,00000132.577000
9,00000157.215000,00000156.469000,00000159.914000
8,00000155.572000,00000154.914000,00000156.209000
7,00000196.198000,00000195.102000,00000197.986000
6,00000190.057000,00000189.309000,00000191.059000
5,00000257.545000,00000255.299000,00000259.383000
4,00000226.675000,00000224.637000,00000231.069000
3,00000373.395000,00000372.210000,00000374.848000
2,00000303.457000,00000302.760000,00000309.274000
1,00000602.833000,00000599.454000,00000603.358000

==> data_benchmark_openmp.csv <==
40,00000039.000000,00000039.000000,00000039.000000
39,00000040.000000,00000040.000000,00000041.000000
38,00000041.000000,00000041.000000,00000041.000000
37,00000043.000000,00000042.000000,00000043.000000
36,00000043.000000,00000043.000000,00000043.000000
35,00000045.000000,00000044.000000,00000045.000000
34,00000046.000000,00000045.000000,00000046.000000
33,00000047.000000,00000047.000000,00000048.000000
32,00000048.000000,00000048.000000,00000048.000000
31,00000050.000000,00000050.000000,00000050.000000
30,00000051.000000,00000050.000000,00000051.000000
29,00000053.000000,00000053.000000,00000053.000000
28,00000054.000000,00000054.000000,00000054.000000
27,00000057.000000,00000057.000000,00000057.000000
26,00000058.000000,00000058.000000,00000058.000000
25,00000061.000000,00000061.000000,00000068.000000
24,00000062.000000,00000062.000000,00000062.000000
23,00000066.000000,00000065.000000,00000066.000000
22,00000067.000000,00000067.000000,00000068.000000
21,00000072.000000,00000071.000000,00000072.000000
20,00000073.000000,00000073.000000,00000073.000000
19,00000078.000000,00000078.000000,00000079.000000
18,00000080.000000,00000080.000000,00000081.000000
17,00000087.000000,00000087.000000,00000088.000000
16,00000089.000000,00000089.000000,00000090.000000
15,00000098.000000,00000097.000000,00000098.000000
14,00000100.000000,00000100.000000,00000100.000000
13,00000112.000000,00000111.000000,00000112.000000
12,00000113.000000,00000113.000000,00000113.000000
11,00000131.000000,00000130.000000,00000132.000000
10,00000131.000000,00000130.000000,00000131.000000
9,00000157.000000,00000156.000000,00000158.000000
8,00000155.000000,00000154.000000,00000155.000000
7,00000196.000000,00000195.000000,00000197.000000
6,00000189.000000,00000189.000000,00000191.000000
5,00000258.000000,00000257.000000,00000259.000000
4,00000225.000000,00000224.000000,00000226.000000
3,00000373.000000,00000371.000000,00000377.000000
2,00000308.000000,00000303.000000,00000309.000000
1,00000597.000000,00000594.000000,00000598.000000


==> data_coroutines_claude.csv <==
24,429347
23,452765
22,466368
21,493770
20,515377
19,543924
18,565728
17,605665
16,638457
15,682749
14,720337
13,784789
12,834886
11,922051
10,978774
9,1120745
8,1162427
7,1433832
6,1441780
5,1947896
4,1902320
3,2873136
2,2071167
1,4130115

==> data_coroutines_gpt4.csv <==
threads,time
24,220.307
23,228.467
22,239.833
21,250.288
20,264.059
19,276.426
18,293.186
17,309.058
16,328.052
15,351.442
14,374.914
13,405.119
12,437.057
11,478.61
10,524.437
9,584.248
8,656.217
7,748.698
6,875.01
5,1047.79
4,1308.94
3,1746.49
2,2617.68
1,5229.78

==> data_coroutines_gpt5.csv <==
threads,time
24,216970 
23,226700 
22,235434 
21,246460 
20,259658 
19,273317 
18,287591 
17,305474 
16,323540 
15,346502 
14,369739 
13,397964 
12,432434 
11,472186 
10,516811 
9,574140 
8,646993 
7,739310 
6,860145 
5,1.03327e+06 
4,1.28906e+06 
3,1.72134e+06 
2,2.57721e+06

==> data_coroutines_llama.csv <==
20,160664
19,160664
18,160664
17,160664
16,160664
15,160664
14,160664
13,160664
12,160664
11,160664
10,160664
9,160664
8,160664
7,160664
6,160664
5,160664
4,160664
3,160664
2,160664
1,160664

==> data_mpi.csv <==
1,682.015
2,319.952
4,154.83
8,75.8289
16,38.2478
32,17.7882
40,14.4727
48,11.8414
56,10.1973
64,13.8098
72,7.72517

==> data_mpi_claude.csv <==
1,1869.44
2,934.371
4,875.225
8,538.678
12,392.256

==> data_mpi_gpt4.csv <==
1,1067.58
2,533.958
4,440.81
8,266.326
12,184.792

==> data_mpi_gpt5.csv <==
1,921.337496
2,460.402670
4,420.093096
8,259.245978
12,185.275268


==> data_mpi_llama.csv <==
1,1558.04
2,782
4,753.631
8,514.285
12,377.436

==> data_openmp_claude.csv <==
Threads,ComputeTime_ms
24,177239
23,182523
22,187237
21,193055
20,199497
19,209507
18,220544
17,237804
16,248024
15,271295
14,283684
13,313918
12,336972
11,368401
10,398598
9,440707
8,495911
7,566797
6,660712
5,793697
4,991357
3,1321360
2,1980702
1,3972645

==> data_openmp_gpt4.csv <==
threads,time
24,284.38
23,311.031
22,299.602
21,319.863
20,332.005
19,344.977
18,381.431
17,386.448
16,408.31
15,434.799
14,469.343
13,499.136
12,535.418
11,585.304
10,637.761
9,707.039
8,779.237
7,890.29
6,1038.64
5,1246.18
4,1557.72
3,2076.37
2,3112.44
1,6225.59

==> data_openmp_llama.csv <==
20,51.1828
19,51.1828
18,51.1828
17,51.1828
16,51.1828
15,51.1828
14,51.1828
13,51.1828
12,51.1828
11,51.1828
10,51.1828
9,51.1828
8,51.1828
7,51.1828
6,51.1828
5,51.1828
4,51.1828
3,51.1828
2,51.1828
1,51.1828

==> data_paralgo_claude.csv <==
24,108126
23,108126
22,108126
21,108126
20,108126
19,108126
18,108126
17,108126
16,108126
15,108126
14,108126
13,108126
12,108126
11,108126
10,108126
9,108126
8,108126
7,108126
6,108126
5,108126
4,108126
3,108126
2,108126
1,108126

==> data_paralgo_gpt4.csv <==
24,204.94
23,204.94
22,204.94
21,204.94
20,204.94
19,204.94
18,204.94
17,204.94
16,204.94
15,204.94
14,204.94
13,204.94
12,204.94
11,204.94
10,204.94
9,204.94
8,204.94
7,204.94
6,204.94
5,204.94
4,204.94
3,204.94
2,204.94
1,204.94

==> data_paralgo_gpt5.csv <==
24,202056.0
23,210692.0
22,220341.0
21,230578.0
20,241906.0
19,254526.0
18,268843.0
17,284458.0
16,302199.0
15,322375.0
14,345356.0
13,371889.0
12,402824.0
11,440606.0
10,483487.0
9,537052.0
8,604198.0
7,690402.0
6,805216.0
5,966358.0
4,1207970.0
3,1610370.0
2,2414360.0
1,4828300.0

==> data_paralgo_llama.csv <==
1,269.822
2,269.822
3,269.822
4,269.822
5,269.822
6,269.822
7,269.822
8,269.822
9,269.822
10,269.822
11,269.822
12,269.822
13,269.822
14,269.822
15,269.822
16,269.822
17,269.822
18,269.822
19,269.822
20,269.822
